Pure Borrow: Linear Haskell Meets Rust-Style Borrowing

A promising approach to unifying functional and imperative programming paradigms is to localize mutation using linear or affine types. Haskell, a purely functional language, was recently extended with linear types by Bernardy et al., in the name of Linear Haskell. However, it remained unknown whether such a pure language could safely support non-local borrowing in the style of Rust, where each borrower can be freely split and dropped without direct communication of ownership back to the lender. We answer this question affirmatively with Pure Borrow, a novel framework that realizes Rust-style borrowing in Linear Haskell with purity. Notably, it features parallel state mutation with affine mutable references inside pure computation, unlike the IO and ST monads and existing Linear Haskell APIs. It also enjoys purity, lazy evaluation, first-class polymorphism and leak freedom, unlike Rust. We implement Pure Borrow simply as a library in Linear Haskell and demonstrate its power with a case study in parallel computing. We formalize the core of Pure Borrow and build a metatheory that works toward establishing safety, leak freedom and confluence, with a new, history-based model of borrowing.

==> bench.csv <==
size,introMean,introStddev,introAlloc,introCopied,introPeak,sequentialMean,sequentialStddev,sequentialAlloc,sequentialCopied,sequentialPeak,parallel4Mean,parallel4Stddev,parallel4Alloc,parallel4Copied,parallel4Peak,parallel8Mean,parallel8Stddev,parallel8Alloc,parallel8Copied,parallel8Peak,parallel16Mean,parallel16Stddev,parallel16Alloc,parallel16Copied,parallel16Peak,parallel32Mean,parallel32Stddev,parallel32Alloc,parallel32Copied,parallel32Peak,workSteal2Mean,workSteal2Stddev,workSteal2Alloc,workSteal2Copied,workSteal2Peak,workSteal4Mean,workSteal4Stddev,workSteal4Alloc,workSteal4Copied,workSteal4Peak,workSteal6Mean,workSteal6Stddev,workSteal6Alloc,workSteal6Copied,workSteal6Peak,workSteal8Mean,workSteal8Stddev,workSteal8Alloc,workSteal8Copied,workSteal8Peak,workSteal10Mean,workSteal10Stddev,workSteal10Alloc,workSteal10Copied,workSteal10Peak
0,9.047e-6,4.2600000000000003e-7,8.8e-5,0.0,56.623104,9.473700000000001e-5,2.432e-6,2.8e-4,0.0,56.623104,9.6947e-5,3.044e-6,2.88e-4,0.0,56.623104,9.513800000000001e-5,2.0670000000000003e-6,2.88e-4,0.0,56.623104,9.666e-5,3.3570000000000002e-6,2.88e-4,0.0,56.623104,9.740600000000001e-5,4.757e-6,2.88e-4,0.0,56.623104,4.172879e-3,1.14952e-4,6.998e-3,3.7199999999999998e-3,159.38355199999998,1.0050863e-2,3.5741e-4,1.4496e-2,8.44e-3,159.38355199999998,1.6993365e-2,5.491080000000001e-4,2.2550999999999998e-2,1.5472999999999999e-2,159.38355199999998,2.6017687e-2,1.088199e-3,3.0948999999999997e-2,2.4494e-2,159.38355199999998,3.4340472000000004e-2,1.500529e-3,4.2582999999999996e-2,3.2660999999999996e-2,159.38355199999998
1024,5.082749e-2,1.9342860000000001e-3,0.16272,3.4399999999999996e-4,159.38355199999998,0.26945947200000003,9.132066000000001e-3,1.5933599999999999,8.94e-3,159.38355199999998,0.26121767500000004,7.246912e-3,1.59465,4.184e-3,159.38355199999998,0.252265917,9.951157e-3,1.6024809999999998,3.588e-3,159.38355199999998,0.256411962,1.1948005000000001e-2,1.599777,3.2549999999999996e-3,159.38355199999998,0.257637597,7.228897000000001e-3,1.602622,3.185e-3,159.38355199999998,0.20905751900000002,7.3757480000000005e-3,1.644053,1.4700999999999999e-2,159.38355199999998,0.24251972600000002,6.566047e-3,1.678041,2.9414e-2,159.38355199999998,0.25308398400000004,1.0794923000000001e-2,1.7479909999999999,4.2169e-2,159.38355199999998,0.25866455,1.0771995000000001e-2,1.7957839999999998,5.3342e-2,159.38355199999998,0.459630957,0.144418655,2.037014,7.2112e-2,159.38355199999998
2048,0.106927929,3.5973610000000003e-3,0.311786,6.51e-4,159.38355199999998,0.632643359,3.1135499e-2,3.641594,3.0898e-2,159.38355199999998,0.619241406,3.0519707000000004e-2,3.6534739999999997,1.4542999999999999e-2,159.38355199999998,0.575501367,2.5547076000000002e-2,3.65692,9.472e-3,159.38355199999998,0.579454687,1.623726e-2,3.659715,8.428999999999999e-3,159.38355199999998,0.5811705070000001,1.3990273000000001e-2,3.662772,7.643e-3,159.38355199999998,0.597888671,1.7871074e-2,3.7413279999999998,2.5827e-2,159.38355199999998,0.534,2.4627318000000002e-2,3.7752109999999997,3.7646e-2,159.38355199999998,0.579391015,2.7099658000000002e-2,3.863746,5.0711e-2,159.38355199999998,0.510122851,1.1337345e-2,3.9646779999999997,6.532e-2,159.38355199999998,0.726517578,0.22705261300000001,4.1732569999999996,8.234799999999999e-2,159.38355199999998
3072,0.16187685500000001,8.077795e-3,0.45301199999999997,9.41e-4,159.38355199999998,0.990157421,3.0786113e-2,5.638386,7.1419e-2,159.38355199999998,0.844834375,3.0302215e-2,5.675305,4.1733e-2,159.38355199999998,0.8585636710000001,3.1008847000000003e-2,5.680688,2.502e-2,159.38355199999998,0.8542882810000001,2.1927441000000002e-2,5.67735,3.3392e-2,159.38355199999998,0.8406312490000001,3.4534148e-2,5.686106,1.5078e-2,159.38355199999998,0.962264062,4.4501246e-2,5.82811,4.7259999999999996e-2,159.38355199999998,0.846270312,2.7964825000000002e-2,5.869604,4.1845e-2,159.38355199999998,0.6847307610000001,1.5976531000000002e-2,5.976630999999999,4.9016e-2,159.38355199999998,0.689535546,2.6384728000000003e-2,6.067322,6.5909e-2,159.38355199999998,0.726331445,3.0986574000000003e-2,6.278846,9.0066e-2,159.38355199999998
4096,0.22467265600000003,9.612253000000001e-3,0.620834,1.2749999999999999e-3,159.38355199999998,1.335565625,6.0080351000000004e-2,7.607043,0.155018,159.38355199999998,1.049480859,2.8713383000000002e-2,7.642456999999999,5.3907e-2,159.38355199999998,0.965564843,2.9975539000000002e-2,7.671675,3.9425999999999996e-2,159.38355199999998,0.9658734370000001,3.0271643e-2,7.667896,2.7361e-2,159.38355199999998,0.947450195,4.4184179000000004e-2,7.6702259999999995,1.7017e-2,159.38355199999998,1.017003125,3.1205376000000003e-2,7.807547,4.074e-2,159.38355199999998,0.98013125,4.1862511000000005e-2,7.848160999999999,5.4671e-2,159.38355199999998,0.9381582030000001,3.1274380000000004e-2,7.928821999999999,6.5844e-2,159.38355199999998,0.8418171870000001,4.0654510000000005e-2,7.991587,8.0541e-2,159.38355199999998,1.101845312,0.239543586,8.329415,0.105782,159.38355199999998
5120,0.297443652,7.211319000000001e-3,0.7819539999999999,1.588e-3,159.38355199999998,1.7203960930000002,6.1668309000000004e-2,9.291108999999999,0.255376,159.38355199999998,1.1787101560000002,3.8022763e-2,9.349507,1.8476e-2,159.38355199999998,1.16792246,3.4101783000000004e-2,9.348849999999999,1.1713e-2,159.38355199999998,1.246580078,3.1418501e-2,9.318767,1.3084e-2,159.38355199999998,1.3257925780000002,4.9317527e-2,9.386218999999999,1.2171e-2,159.38355199999998,1.274217187,2.8577996e-2,9.546717,5.4147999999999995e-2,159.38355199999998,1.050429687,3.4698359000000005e-2,9.592419,6.2491e-2,159.38355199999998,1.085433593,2.3199205e-2,9.690724,7.2311e-2,159.38355199999998,1.0702968750000001,3.4204852e-2,9.793458,8.423e-2,159.38355199999998,1.2369685540000002,9.6075805e-2,10.118036,0.11043399999999999,159.38355199999998
6144,0.366670898,1.5635006e-2,0.9385519999999999,1.8909999999999999e-3,159.38355199999998,2.1073867180000003,6.0041919000000006e-2,11.420919999999999,0.357381,159.38355199999998,1.7814835930000001,8.201478100000001e-2,11.456544,0.131137,159.38355199999998,1.657382812,5.9902164e-2,11.506152,3.3289e-2,159.38355199999998,1.522270312,7.218656300000001e-2,11.538661999999999,1.8057999999999998e-2,159.38355199999998,1.5546625,7.190181400000001e-2,11.567746999999999,1.9341e-2,159.38355199999998,1.7020070310000002,7.9341981e-2,11.727378999999999,8.3629e-2,159.38355199999998,1.481662499,5.4418557000000006e-2,11.776359999999999,7.145499999999999e-2,159.38355199999998,1.171672265,3.73336e-2,11.883776,7.73e-2,159.38355199999998,1.270486523,1.5714491e-2,11.997162999999999,9.8466e-2,159.38355199999998,1.3163109370000001,5.7210148e-2,12.159872,0.109535,159.38355199999998
7168,0.44869960900000005,1.5607055000000002e-2,1.104939,2.178e-3,159.38355199999998,2.5239015620000003,0.10865543500000001,14.182338,0.463785,159.38355199999998,2.565175,0.11592964300000001,14.218347,0.362305,159.38355199999998,1.902279687,5.4633429000000004e-2,14.24278,0.169703,159.38355199999998,1.8780124990000002,6.0055894000000005e-2,14.255939,0.163382,159.38355199999998,1.649175781,6.297675800000001e-2,14.330245,2.7375999999999998e-2,159.38355199999998,2.3598125000000003,0.10699934600000001,14.554329,0.103821,159.38355199999998,1.5396394530000002,5.9483775e-2,14.608889999999999,9.469899999999999e-2,159.38355199999998,1.434621093,6.2688515e-2,14.743774,8.8021e-2,159.38355199999998,1.481660546,3.7260229e-2,14.875490999999998,0.10631499999999999,159.38355199999998,1.576011328,5.6231868000000004e-2,15.047264,0.128548,159.38355199999998
8192,0.534502539,1.9394832e-2,1.2721749999999998,2.5069999999999997e-3,159.38355199999998,2.933675,0.135023567,15.953812999999998,0.5589,159.38355199999998,1.917182812,6.306061e-2,16.022907,0.276702,159.38355199999998,1.7140882810000002,8.1653167e-2,16.088742,0.120512,159.38355199999998,1.833925781,7.606124900000001e-2,16.094234999999998,2.8839999999999998e-2,159.38355199999998,1.864822656,8.208989800000001e-2,16.15695,1.1641e-2,159.38355199999998,2.503868749,6.739473900000001e-2,16.384152999999998,0.11355599999999999,159.38355199999998,1.5842703120000001,7.8929705e-2,16.437193,9.8956e-2,159.38355199999998,1.552955078,4.6865713e-2,16.549452,9.516899999999999e-2,159.38355199999998,1.5849000000000002,5.990915200000001e-2,16.636195999999998,0.120819,159.38355199999998,1.795992773,6.7458065e-2,16.902928,0.162275,159.38355199999998
9216,0.637433398,1.567191e-2,1.39018,2.7159999999999997e-3,159.38355199999998,3.626076562,0.12197750700000001,20.05988,0.6668,159.38355199999998,3.5837296870000004,0.126369285,20.064436,0.6408929999999999,159.38355199999998,3.004710937,0.10605600400000001,20.100065999999998,0.35228,159.38355199999998,3.111504687,0.123773351,20.135438999999998,0.33941699999999997,159.38355199999998,2.792782031,8.9682048e-2,20.165197,0.327516,159.38355199999998,3.5234593750000003,0.14289173200000002,20.512956,0.136756,159.38355199999998,2.8019375,8.6455472e-2,20.56398,0.153769,159.38355199999998,2.878601562,0.106929468,20.684172999999998,0.191542,159.38355199999998,2.257737499,7.9602273e-2,20.827066,0.19705699999999998,159.38355199999998,2.243617968,0.12468612000000001,21.090913,0.206943,159.38355199999998
10240,0.731644433,1.1283627000000001e-2,1.564956,3.018e-3,159.38355199999998,3.9318812500000004,0.154316641,20.610722,0.7596189999999999,159.38355199999998,3.0271265620000003,6.8268203e-2,20.709785,0.44677999999999995,159.38355199999998,2.294866796,0.132585729,20.754839999999998,0.216106,159.38355199999998,2.355767578,3.2082334000000004e-2,20.747595999999998,0.151983,159.38355199999998,2.505089062,0.111440037,20.775175,0.138517,159.38355199999998,2.347636718,9.1207116e-2,21.06019,0.125978,159.38355199999998,2.113967577,3.9772312000000004e-2,21.104853,0.152472,159.38355199999998,2.175931249,5.702147900000001e-2,21.196254,0.161352,159.38355199999998,2.0326585930000003,2.7729863e-2,21.332428,0.164804,159.38355199999998,2.24645625,0.22728932200000002,21.631756,0.176789,159.38355199999998
11264,0.8313304680000001,3.3044892e-2,1.766889,3.374e-3,159.38355199999998,4.4881374990000005,0.12243869600000001,24.154137,0.878452,159.38355199999998,3.7407937500000004,0.143373883,24.19073,0.5452509999999999,159.38355199999998,3.027496875,0.12721479800000002,24.22665,0.36178499999999997,159.38355199999998,3.051504687,0.142790408,24.231389999999998,0.360533,159.38355199999998,2.957276562,0.147636388,24.318772,0.337427,159.38355199999998,4.288184375,0.13545331100000002,24.731212,0.16641599999999998,159.38355199999998,3.230581249,0.12239327600000001,24.788095,0.185473,159.38355199999998,3.0129437500000003,8.0645189e-2,24.931801999999998,0.229507,159.38355199999998,2.572838281,7.9172528e-2,25.061223,0.220849,159.38355199999998,2.630922656,7.592062200000001e-2,25.321241,0.271682,159.38355199999998
12288,0.9166691400000001,2.6610955000000002e-2,1.8482569999999998,3.4939999999999997e-3,159.38355199999998,4.828656249000001,0.16314561600000002,25.660387,0.9835149999999999,159.38355199999998,4.566951562,0.208576228,25.697103,0.739764,159.38355199999998,4.5370968750000005,0.120202628,25.687455999999997,0.758087,159.38355199999998,4.070201562,0.156570178,25.702059,0.431616,159.38355199999998,3.869656249,0.115873741,25.736164,0.174584,159.38355199999998,4.268690624,0.21223779,26.314508,0.15878799999999998,159.38355199999998,3.9259015620000004,0.140718553,26.370614,0.19523,159.38355199999998,3.178421875,0.11851160300000001,26.542509,0.214721,159.38355199999998,2.8612843750000003,0.131610069,26.750021,0.229816,159.38355199999998,2.8686191400000003,0.44602568400000003,27.044683,0.243143,159.38355199999998
13312,1.028958398,1.4447532e-2,2.037144,3.799e-3,159.38355199999998,5.12566875,0.183878158,27.632887,1.093446,159.38355199999998,4.945284374,0.23483605100000002,27.669157,0.8414149999999999,159.38355199999998,4.400196874000001,0.201200698,27.706846,0.621243,159.38355199999998,3.8194937500000004,0.15649680700000002,27.783628999999998,0.420809,159.38355199999998,3.3801218740000003,0.136543393,27.800969,0.213418,159.38355199999998,4.5758875,0.10731029900000001,28.257078999999997,0.18268299999999998,159.38355199999998,3.8253140620000003,0.114692817,28.316817999999998,0.19828099999999999,159.38355199999998,2.846873437,0.13272461000000002,28.48256,0.20443,159.38355199999998,2.713387499,0.126456631,28.667575,0.209722,159.38355199999998,2.7546093750000002,0.12319337000000001,28.949752999999998,0.2276,159.38355199999998
14336,1.1424828120000001,3.0281251000000002e-2,2.1833039999999997,4.026e-3,159.38355199999998,5.639832812000001,0.12940894,29.284522,1.203015,159.38355199999998,4.55019375,0.134520451,29.353279999999998,0.8317519999999999,159.38355199999998,3.611584375,0.15911719900000001,29.390117999999998,0.5820299999999999,159.38355199999998,3.2098250000000004,0.140536873,29.513828,0.31307199999999996,159.38355199999998,3.409174999,0.135390421,29.559711999999998,0.23144199999999998,159.38355199999998,4.345826562,0.135743302,30.003525999999997,0.172728,159.38355199999998,3.4939109370000003,0.163980647,30.052455,0.213137,159.38355199999998,3.1211968740000002,0.105853361,30.223664,0.219405,159.38355199999998,2.8718921870000003,0.13820647,30.378000999999998,0.24329099999999998,159.38355199999998,3.127329687,0.12248761100000001,30.836323,0.262255,159.38355199999998
15360,1.2551429680000001,5.7632905000000005e-2,2.322257,4.235e-3,159.38355199999998,6.013996875,0.269921356,31.943285,1.293583,159.38355199999998,3.851764843,9.0223596e-2,32.045006,0.814183,159.38355199999998,3.8294289060000004,5.8097587000000006e-2,32.053011,0.798442,159.38355199999998,4.0233375,9.6536994e-2,32.104152,0.44817799999999997,159.38355199999998,4.043323437000001,0.1315926,32.142959999999995,0.443374,159.38355199999998,3.8753375,0.160584619,32.716066999999995,0.189916,159.38355199999998,3.7693828120000004,0.13000639,32.772256,0.225651,159.38355199999998,3.2945968750000003,0.11334418900000001,32.860475,0.244187,159.38355199999998,3.366174999,0.14894658400000002,32.963623,0.270462,159.38355199999998,3.5124109370000003,0.122246535,34.094187,0.317141,159.38355199999998
16384,1.380494531,5.5409939000000005e-2,2.504298,4.51e-3,159.38355199999998,6.32843125,0.284567599,33.477782999999995,1.430434,159.38355199999998,4.043362500000001,0.110611993,33.57991,0.7690429999999999,159.38355199999998,3.7382906240000002,0.13317531700000002,33.649454,0.620703,159.38355199999998,3.859029687,0.14400627100000002,33.720988,0.340318,159.38355199999998,3.8878812500000004,0.126449644,33.812014,0.23441199999999998,159.38355199999998,4.320745312000001,0.19164150700000002,34.343264,0.19919399999999998,159.38355199999998,3.2990500000000003,0.111999054,34.398465,0.217336,159.38355199999998,3.1218906250000003,0.12801489100000002,34.514402,0.24539999999999998,159.38355199999998,3.5771031250000003,0.127340577,34.676806,0.27404999999999996,159.38355199999998,3.5159312500000004,0.143922418,36.148202999999995,0.31303,159.38355199999998
17408,1.4682679680000001,4.3561399e-2,2.666779,4.739999999999999e-3,159.38355199999998,7.069690625000001,0.27333834700000004,36.334407999999996,1.53385,159.38355199999998,4.4397234370000005,0.15261513200000001,36.403786,0.934894,159.38355199999998,4.426146875000001,0.111670632,36.464307999999996,0.625795,159.38355199999998,4.581882812,0.21752748800000002,36.557438,0.539373,159.38355199999998,4.555275,0.213446662,36.606488999999996,0.364711,159.38355199999998,4.5127812490000005,0.21336979900000003,37.212441,0.22930399999999998,159.38355199999998,4.516267187,0.13803177800000002,37.256281,0.25144299999999997,159.38355199999998,3.858840625,0.13214113500000002,37.381566,0.2485,159.38355199999998,3.7972234370000004,0.17946541700000002,37.536494999999995,0.283354,159.38355199999998,4.078625781,0.10338669900000001,38.895192,0.35535,159.38355199999998
18432,1.6230468740000001,7.0532222e-2,2.806189,4.952e-3,159.38355199999998,7.316553124,0.23512953500000003,37.412512,1.642255,159.38355199999998,4.269317187,0.13101611400000002,37.514491,1.032259,159.38355199999998,4.292090625,0.11633143600000001,37.649527,0.651149,159.38355199999998,4.195575,0.16283466300000002,37.716758999999996,0.319733,159.38355199999998,4.4211406250000005,0.21214695,37.799875,0.270696,159.38355199999998,4.6286031240000005,0.217848921,38.309916,0.200486,159.38355199999998,4.365940625,0.156119471,38.361177999999995,0.267047,159.38355199999998,4.0406375,0.11203399300000001,38.482828999999995,0.286166,159.38355199999998,3.9216062500000004,0.11535315600000001,38.649407,0.302959,159.38355199999998,4.1914078120000005,0.112268081,40.351074,0.34927199999999997,159.38355199999998
19456,1.71598125,7.486809800000001e-2,2.9817989999999996,5.19e-3,159.38355199999998,8.210396874,0.254520436,44.568953,1.750614,159.38355199999998,7.671487499,0.28954984,44.606016,1.506637,159.38355199999998,7.764015625000001,0.329330885,44.659397999999996,1.508316,159.38355199999998,7.152924999000001,0.25447152300000003,44.707736,1.248268,159.38355199999998,5.154810937000001,0.142437531,44.790437,1.002054,159.38355199999998,7.446081249000001,0.14475395600000002,45.524524,0.265814,159.38355199999998,7.191709374,0.22109820700000002,45.580138,0.310345,159.38355199999998,5.096939062000001,0.113980071,45.735338,0.352977,159.38355199999998,4.876706250000001,0.21520756800000002,45.952031999999996,0.37451399999999996,159.38355199999998,5.126882812000001,0.17883303,46.30831,0.472387,159.38355199999998
20480,1.797901562,5.400104100000001e-2,3.114109,5.343e-3,159.38355199999998,8.378643749,0.221943723,43.215437,1.8627619999999998,159.38355199999998,6.2719562490000005,0.263345918,43.285396,1.353786,159.38355199999998,5.719853125,0.28255513800000004,43.353950999999995,1.003472,159.38355199999998,4.782699999,0.16316658,43.452051,0.815172,159.38355199999998,5.1005374990000005,0.20324809700000002,43.496688,0.612545,159.38355199999998,6.6106781240000005,0.24307456500000002,44.196194,0.246642,159.38355199999998,5.5846296870000005,0.14715773000000001,44.249876,0.306672,159.38355199999998,4.333607812,0.139642444,44.371598,0.314743,159.38355199999998,4.453259375,0.11591916000000001,44.593880999999996,0.361257,159.38355199999998,4.478846875,0.13844055800000002,45.561929,0.405505,159.38355199999998
21504,1.9060597650000002,3.6623474e-2,3.248538,5.396e-3,159.38355199999998,8.792646874,0.22986778800000002,45.822095,1.970993,159.38355199999998,5.396370312,0.11857798500000001,45.891295,1.457381,159.38355199999998,5.084365625,0.218359024,45.959846,1.011527,159.38355199999998,5.2368781250000005,0.25252195,46.113431,0.73983,159.38355199999998,5.155265625,0.235940109,46.180923,0.391926,159.38355199999998,5.695453124,0.26808358800000004,46.859604,0.247412,159.38355199999998,5.1812375,0.20063818600000002,46.913712,0.287523,159.38355199999998,4.289939843,9.805332700000001e-2,47.003854999999994,0.33528399999999997,159.38355199999998,4.641204687,0.9320280710000001,47.165934,0.38061999999999996,159.38355199999998,5.83008125,0.750728378,48.040983,0.457235,159.38355199999998
22528,2.05226875,5.3574790000000004e-2,3.3748489999999998,5.645e-3,159.38355199999998,9.552206251000001,0.421093527,50.067856,2.072008,159.38355199999998,5.3875695310000005,0.124412726,50.135196,1.496905,159.38355199999998,5.0917874990000005,0.229029264,50.206906,1.2449839999999999,159.38355199999998,5.478210156,0.23598902400000002,50.288045999999994,1.189111,159.38355199999998,5.895746875,0.21418736000000002,50.390398999999995,0.9318329999999999,159.38355199999998,5.956821875,0.24600940400000001,51.217386999999995,0.25734799999999997,159.38355199999998,5.396571874,0.25113139700000003,51.264444,0.29434499999999997,159.38355199999998,4.9410125,0.210448935,51.432052,0.348615,159.38355199999998,4.693593749000001,0.22524890900000002,51.570789999999995,0.387023,159.38355199999998,5.0300906240000005,0.20104871400000002,52.041869,0.498364,159.38355199999998
23552,2.185649218,7.9235417e-2,3.5653989999999998,5.9099999999999995e-3,159.38355199999998,10.12799375,0.503786115,52.304035999999996,2.244771,159.38355199999998,7.579581249,0.32260172000000004,52.339161,1.8047179999999998,159.38355199999998,6.1467937500000005,0.27665751,52.40768,1.547296,159.38355199999998,6.116399999,0.254988614,52.511934,1.0733489999999999,159.38355199999998,6.320615624,0.256525911,52.601752,0.844787,159.38355199999998,9.393918750000001,0.417390038,53.499609,0.309065,159.38355199999998,6.977246874,0.336856651,53.582924,0.331051,159.38355199999998,5.341459375,0.10964419500000001,53.727646,0.391812,159.38355199999998,5.15076875,0.216108982,53.888292,0.41576199999999996,159.38355199999998,5.3929937500000005,0.215647792,54.612493,0.437035,159.38355199999998
24576,2.299056249,4.0447499000000005e-2,3.727592,6.0609999999999995e-3,159.38355199999998,11.110989062,0.23486050900000002,52.931065,2.297669,159.38355199999998,7.568073437000001,0.32982352000000004,53.033926,1.694643,159.38355199999998,6.159946874,0.128968714,53.072371,1.354704,159.38355199999998,6.370945312000001,0.22411340600000001,53.143288999999996,1.1711589999999998,159.38355199999998,6.179737499000001,0.307368507,53.26379,0.766682,159.38355199999998,7.48088125,0.272702463,54.135521,0.29933699999999996,159.38355199999998,5.982012500000001,0.267957808,54.199062999999995,0.32644799999999996,159.38355199999998,5.288371875,0.24291384700000002,54.31494,0.358751,159.38355199999998,5.13821875,0.212496334,54.479385,0.40537799999999996,159.38355199999998,5.576545312,0.10859953200000001,55.401554999999995,0.491183,159.38355199999998
25600,2.370141406,0.11332672,3.879193,6.254e-3,159.38355199999998,10.936046875,0.23000055500000002,56.900667,2.4680139999999997,159.38355199999998,8.47744375,0.381102847,56.969749,1.980254,159.38355199999998,6.481832812,0.259153291,57.04577,1.4537769999999999,159.38355199999998,6.500881249000001,0.217834947,57.171172,1.2661639999999998,159.38355199999998,5.835495312,0.11083909500000001,57.240261999999994,0.787198,159.38355199999998,8.461506250000001,0.420632335,58.240731,0.24487099999999998,159.38355199999998,5.897706250000001,0.223655711,58.302420999999995,0.338804,159.38355199999998,5.3375031250000005,0.13725963500000002,58.440729999999995,0.39916599999999997,159.38355199999998,5.291768749,0.136822903,58.663976999999996,0.43679599999999996,159.38355199999998,5.5726703120000005,0.24105162200000002,59.83947,0.512657,159.38355199999998
26624,2.4757281250000003,5.6572519e-2,4.026096,6.379e-3,159.38355199999998,11.312949999,0.395448623,59.37896,2.491379,159.38355199999998,8.08885,0.30072319200000003,59.44866,2.123572,159.38355199999998,7.051274999,0.318751491,59.519878,1.703241,159.38355199999998,7.641556249000001,0.286908484,59.583625,1.363297,159.38355199999998,7.201290624,0.24038429400000003,59.737936,0.8891979999999999,159.38355199999998,10.000506249,0.45396372300000004,60.654951999999994,0.273373,159.38355199999998,6.53200625,0.297005729,60.748346,0.37769199999999997,159.38355199999998,6.211134375,0.25369588800000004,60.880626,0.443627,159.38355199999998,6.0774046870000005,0.15307632300000001,61.092026999999995,0.517061,159.38355199999998,6.861689062000001,0.25647699700000004,61.700871,0.6084309999999999,159.38355199999998
27648,2.639260156,5.6951602000000004e-2,4.265288,6.685e-3,159.38355199999998,11.695625000000001,0.45000868000000005,59.743753999999996,2.667731,159.38355199999998,6.0745953120000005,0.12243170900000001,59.844778999999996,1.861176,159.38355199999998,6.81011875,0.31475451800000004,59.882335999999995,1.537953,159.38355199999998,6.689607812,0.19154367900000002,59.986661999999995,1.177414,159.38355199999998,6.954509374000001,0.22225118000000002,60.115508999999996,1.009137,159.38355199999998,7.0932,0.31705347500000003,61.125811999999996,0.317918,159.38355199999998,6.192396874000001,0.22206251400000002,61.188885,0.355577,159.38355199999998,5.406924218,0.199558585,61.263617999999994,0.42501,159.38355199999998,5.7699125,0.24880448800000002,61.372512,0.45289199999999996,159.38355199999998,6.135671874000001,0.17093691500000002,62.860127999999996,0.557025,159.38355199999998
28672,2.725351562,5.3709304000000006e-2,4.3618809999999995,6.774e-3,159.38355199999998,12.703993747,0.627328871,64.37111,2.6700749999999998,159.38355199999998,9.506878124,0.222963929,64.439071,2.293223,159.38355199999998,9.06806875,0.24379429800000002,64.535445,2.262617,159.38355199999998,8.087618749,0.25099164,64.667401,1.81067,159.38355199999998,7.672149999,0.33861755600000004,64.762849,1.313702,159.38355199999998,9.016103125,0.32114827500000004,65.82376,0.358402,159.38355199999998,9.069271875,0.211385288,65.8761,0.44631299999999996,159.38355199999998,7.524718749000001,0.315460277,66.00188,0.47256299999999996,159.38355199999998,6.4827843750000005,0.202002537,66.203555,0.559962,159.38355199999998,6.6795125,0.32071503700000004,66.978448,0.617155,159.38355199999998
29696,2.919992187,0.128888355,4.5162889999999996,6.906e-3,159.38355199999998,13.093443749,0.420108256,66.37810499999999,2.919793,159.38355199999998,10.731324999,0.48779822500000003,66.481094,2.42163,159.38355199999998,9.280228125,0.28351944300000004,66.521928,1.9815749999999999,159.38355199999998,8.111665625,0.338456839,66.585937,1.7190729999999999,159.38355199999998,8.608484374,0.22007800100000002,66.676507,1.4655049999999998,159.38355199999998,10.267624999,0.465102135,67.83166,0.293176,159.38355199999998,8.73771875,0.300262003,67.882986,0.448928,159.38355199999998,7.493103125,0.29927673600000004,68.02467899999999,0.5064299999999999,159.38355199999998,6.285323437000001,0.292275047,68.209312,0.537339,159.38355199999998,7.063328125000001,0.162149866,68.84305599999999,0.6313139999999999,159.38355199999998
30720,2.999312499,0.13533452,4.6792869999999995,7.048e-3,159.38355199999998,13.027434374,0.5601210520000001,66.606156,2.9688109999999996,159.38355199999998,8.165192187,0.33129094000000003,66.67557,2.288683,159.38355199999998,8.21955,0.309227238,66.798434,1.578328,159.38355199999998,7.435062499000001,0.112275069,66.86078499999999,1.108099,159.38355199999998,7.357525000000001,0.264547805,66.99942399999999,0.9102359999999999,159.38355199999998,9.211240624,0.26943920400000004,68.13918699999999,0.31537699999999996,159.38355199999998,8.536074999,0.27815986800000003,68.20461,0.43852599999999997,159.38355199999998,6.893928125,0.31445404800000004,68.362337,0.475381,159.38355199999998,7.094303125000001,0.138122618,68.554147,0.544121,159.38355199999998,7.187787500000001,0.292149268,68.930488,0.600646,159.38355199999998
31744,3.163478125,0.113316237,4.831278999999999,7.186e-3,159.38355199999998,14.933831251,0.6744679800000001,74.95407999999999,3.020673,159.38355199999998,11.8112375,0.295524334,75.00473,2.954472,159.38355199999998,11.7145375,0.23594709700000002,75.041,2.7457339999999997,159.38355199999998,10.632168751,0.45118261200000004,75.110727,2.3644979999999998,159.38355199999998,10.509699997,0.440701045,75.202004,1.8347019999999998,159.38355199999998,13.013150001000001,0.597617119,76.54903999999999,0.34004,159.38355199999998,10.7380125,0.45865248100000006,76.602457,0.506961,159.38355199999998,8.7721625,0.344885537,76.761051,0.504586,159.38355199999998,7.5008125,0.163791978,76.964912,0.609445,159.38355199999998,7.5688281250000005,0.23352935000000002,77.796035,0.6968249999999999,159.38355199999998
32768,3.2035500000000003,0.1172049,5.005509,2.521e-2,159.38355199999998,14.331237499,0.609202745,71.778137,3.2885549999999997,159.38355199999998,10.019178124,0.23357127300000002,71.879271,2.647891,159.38355199999998,8.808640625,0.211273483,71.9675,2.0781959999999997,159.38355199999998,8.591137499,0.227429076,72.021196,1.4641389999999999,159.38355199999998,8.243831250000001,0.316808906,72.173298,1.018513,159.38355199999998,11.060553125,0.280270156,73.336596,0.36545,159.38355199999998,7.970031249000001,0.340266654,73.400896,0.45436899999999997,159.38355199999998,7.192931250000001,0.32457225500000003,73.548752,0.441212,159.38355199999998,7.251340625,0.22997959,73.819356,0.501902,159.38355199999998,7.598284374,0.36425722000000005,74.613776,0.6855279999999999,159.38355199999998

